A MeerKAT look at the polarization of 47 Tucanae pulsars: magnetic field implications

We present the polarization profiles of 22 pulsars in the globular cluster 47 Tucanae using observations from the MeerKAT radio telescope at UHF-band (544-1088 MHz) and report precise values of dispersion measure (DM) and rotation measure (RM). We use these measurements to investigate the presence of turbulence in electron density and magnetic fields. The structure function of DM shows a break at $\sim 30$ arcsec ($\sim 0.6$ pc at the distance of 47 Tucanae) that suggests the presence of turbulence in the gas in the cluster driven by the motion of wind-shedding stars. On the other hand, the structure function of RM does not show evidence of a break. This non-detection could be explained either by the limited number of pulsars or by the effects of the intervening gas in the Galaxy along the line of sight. Future pulsar discoveries in the cluster could help confirm the presence and localise the turbulence.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> Polarization_of_47Tuc_pulsars_ Magnetic_Field/LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
